Two Parallel PageRank Algorithms via Improving Forward Push

Initially used to rank web pages, PageRank has now been applied in many fields. With the growing scale of graph, accelerating PageRank computing is urged and designing parallel algorithm is a feasible solution. In this paper, two parallel PageRank algorithms IFP1 and IFP2 are proposed via improving the state-of-the-art Personalized PageRank algorithm, i.e., Forward Push. Theoretical analysis indicates that, IFP1 can take advantage of the DAG structure of the graph, where the dangling vertices improves the convergence rate and the unreferenced vertices decreases the computation amount. As an improvement of IFP1, IFP2 pushes mass to the dangling vertices only once but rather many times, and thus decreases the computation amount further. Experiments on six data sets illustrate that both IFP1 and IFP2 outperform Power method, where IFP2 with 38 parallelism can be at most 50 times as fast as the Power method.

==> backer.txt <==
\documentclass[preprint,12pt]{elsarticle}

\usepackage{amsthm, amsmath, amssymb, bm}
\newtheorem{proposition}{Proposition}
\newtheorem{definition}{Definition}


%threelinetable
\usepackage{booktabs}

%pseudocode
\usepackage{algorithm,algpseudocode}
\renewcommand{\algorithmicrequire}{\textbf{Input:}}
\renewcommand{\algorithmicensure}{\textbf{Output:}}

\journal{Journal of Computational and Applied Mathematics}

\begin{document}

\begin{frontmatter}

\title{A Parallel PageRank Algorithm via Improving Forward Push}


\author[auth1]{Qi Zhang}
\author[auth1]{Zhengan Yao}
\author[auth2]{Jun Liang}
\author[auth3]{Zanbo Zhang}
\affiliation[auth1]{
	         organization={Department of Mathematics},
             addressline={Sun Yat-sen University},
             city={Guangzhou},
             postcode={510220},
             state={Guangdong},
             country={People's Republic of China}}
         
\affiliation[auth2]{
	organization={School of Software},
	addressline={South China Normal University},
	city={Foshan},
	postcode={528225},
	state={Guangdong},
	country={People's Republic of China}}

\affiliation[auth3]{
	organization={School of Statistics and Mathematics},
	addressline={Guangdong University of Finance and Economics},
	city={Guangzhou},
	postcode={510320},
	state={Guangdong},
	country={People's Republic of China}}



\begin{abstract}
Initially used to rank web pages, PageRank has now been applied in many fields.
Generally, there are plenty of special vertices such as dangling vertices and unreferenced vertices in the network. Existing PageRank algorithms usually consider them as "bad" vertices since they may bring in troubles. In this paper, we propose a parallel PageRank algorithm which can in turn take advantage of these special vertices. For this purpose, we firstly give an interpretation of PageRank problem from the information transmitting perspective, which leads to a constructive definition of the problem. Then, based on the new interpretation, a parallel PageRank algorithm called Information Transmitting Algorithm(ITA) is proposed. We show that the dangling vertices can be used to increase the convergence rate of ITA, while the unreferenced vertices and weakly unreferenced vertices can help reducing the amount of calculations. Compared with the MONTE CARLO method, ITA has lower bandwidth requirement. Compared with the power method, ITA has higher convergence rate and needs less calculation. Finally, experimental results on six data sets show that ITA is at least 20 times faster than the power method.
\end{abstract}

\begin{keyword}
	PageRank, Forward Push, Parallel
\end{keyword}

\begin{highlights}
\item Research highlight 1
\item Research highlight 2
\end{highlights}

\end{frontmatter}


\section{Introduction}
S.Brin and L.Page\cite{brin2012reprint,page1999pagerank} proposed PageRank while dealing with the problem of ranking web pages retrieved by Google. PageRank measures the importance of web pages according to the network structure rather than contents. Generally speaking, one web page has higher PageRank value if it is linked by more web pages, or the web pages with a link to it are with higher PageRank value themselves. Nowadays, PageRank's application goes far more beyond Internet\cite{gleich2015pagerank}. We can find it in many fields such as social network analysis, chemistry, molecular biology, sports\cite{brown2017pagerank} and social sciences\cite{Yin2020change}.

In the past decades, plenty of PageRank algorithms were proposed and during which, Power method is the most basic one. Some improvements based on Power method were presented. Kamvar\cite{kamvar2004adaptive} proposed the adaptive method which excluded the vertices had converged from the computation immediately. Haveliwala\cite{haveliwala2003computing} and Kamvar\cite{kamvar2003extrapolation} proposed the extrapolation method which focused on the second largest eigenvalue and made the best use of the previous iteration result. Kamvar\cite{kamvar2003exploiting} proposed the block method by utilizing the network's block structure. Gang\cite{wu2007power} proposed the POWER-ARNOLDI method via introducing Arnoldi-type algorithm into PageRank computation.

MONTE CARLO method \cite{avrachenkov2007monte} is another important PageRank algorithm. MC method simulates random walks on graph and
approximates PageRank value by the probability that random walks terminate at each vertex. Some improvements based on MC method for undirected graph were proposed. Sarma\cite{sarma2013fast} accelerated the walk by stitching short paths into a long one. Luo\cite{2019Distributed,luo2020improved} proposed Radar Push which obtained a lower variance result.

In addition, some distributed PageRank algorithms such as Sankaralingam\cite{1210016}, Zhu\cite{zhu2005distributed}, Stergiou\cite{stergiou2020scaling}, Ishii\cite{ishii2010distributed} and \cite{ishii2012web,suzuki2019efficient,charalambous2016totally,suzuki2018distributed,dai2017fully} were proposed. \cite{doi:10.1137/060664331,lin2009computing,zhu2018fast} took advantage of the DAG structure by linear algebra. \cite{duong2012parallel,Lai2017GPGPU} tried computing PageRank with GPU.

Algorithms mentioned above have respective advantages. With the explosive growth in data volume, parallelizing existing algorithm such as Migallon\cite{migallon2018parallel} is a feasible solution, however, there exist some problems as below. 
\begin{enumerate}
	\item[(1)] Algorithms based on the Power method converge slowly and are partially parallel, since the dependency between different iterations can not be eliminated;
	\item[(2)] Algorithms based on the MC method perform poorly on real application, since large memory space and large bandwidth are required.
\end{enumerate}

Forward Push, which is the state-of-the-art Personalized PageRank(PPR) algorithm, has been attracting more attention recently. With initial mass distribution $\bm{p}$, each vertex reserves $1-c$ proportion of the mass receiving from its source vertices, then evenly pushes the remaining $c$ proportion to its target vertices, and the mass each vertex obtaining in the end is just the PPR value. Forward Push is easy to parallel. That computing PageRank vector via Forward Push is an natural thinking, and we can obtain the correct PageRank vector on strongly connected graph. However, problems arise when there exist dangling vertices in the graph. Specifically, based on the random walk model, PageRank requires random walk arriving at dangling vertex randomly jump to any vertex, while Forward Push terminates this walk. Therefore, utilizing Forward Push for PageRank computation forcibly and counting PPR vector as PageRank vector simply, we can either terminate push operation at dangling vertices and thus obtain wrong result, or continue pushing mass to every vertex and thus generate plenty of computation. The core of utilizing Forward Push in PageRank computing is addressing dangling vertices properly.

In this paper, we apply Forward Push into PageRank computation successfully and obtain some extra results. The contributions are as follows.
\begin{enumerate}
	\item[$(1)$] We prove that the correct PageRank vector can be obtained via Forward Push on any graph even one with dangling vertices. By decomposing PageRank value, we reveal that both PageRank and PPR are description of paths and the former can be obtained from the latter.
	\item[$(2)$] We propose three parallel PageRank algorithms, i.e., IFPB, IFP1 and IFP2. IFPB is an parallel PageRank algorithm via improving Forward Push. IFP1 is an improvement of IFPB by ignoring vertices without out-links and thus decreasing computation. IFP2 is an improvement of IFP1 by discarding edges linking to dangling vertices initially and thus decreasing computation further. Convergence analysis shows that both IFP1 and IFP2 can take advantage of DAG structure. In general, the larger proportion of vertices without out links a graph has, the higher convergence rate the algorithm is.
	\item[$(3)$] We experimentally demonstrate the performance of three algorithms. The results show that all the three algorithms outperform parallel Power method, where IFP3 with 38 parallelism can be 40 times faster than Power method. On graph which has large proportion of vertices without out-links, IFP2 is slightly more effective than IFPB.
\end{enumerate}

The remaining of this paper are as follows. In section 2, we detail PageRank and Forward Push, reveal the relation between PageRank value and path, and then prove PageRank can be obtained via Forward Push on any graph, and propose IFPB at last. In section 3, we propose IFP1 with a theoretical analysis of it, and then give IFP2. Some numerical experiments are proceeded in section 4. And we summarize this paper in section 5.

\section{PageRank and Forward Push}
In this section, we will propose the basic parallel PageRank algorithm via improving Forward Push. To this end, the definition of PageRank and Forward Push algorithm will be detailed at first, and the problem arose by dangling vertices as well. Then, we construct the mapping between PageRank value and paths of graph, and by which the solution of computing PageRank via Forward Push on graph with dangling vertices is proposed. Before all of these, we unify some denotation.

Given graph $G(V,E)$, where $\vert V \vert = \{v_{1}, v_{2}, \cdots, v_{n}\}$ and $\vert E \vert = m$. Denote by $\bm{A}=(a_{ij})_{n \times n}$ the adjacency matrix, where $a_{ij}$ is 1 if $(v_{j},v_{i}) \in E$ and 0 else. Denote by $\bm{P}=(p_{ij})_{n \times n}$ the probability transition matrix, where
\begin{center}
	$
	p_{ij} = \left\{ 
	\begin{array}{ll}
		a_{ij} / \sum \limits_{j=1}^{n} {a_{ij}}, & \textrm{if $\sum \limits_{j=1}^{n} {a_{ij}} \neq 0$},\\
		0, & \textrm{else}.
	\end{array}
	\right.
	$
\end{center}
Let $\bm{d}=(d_{1},d_{2},...,d_{n})^{T}$, where $d_{i}$ is 1 if $v_{i}$ is dangling vertex and 0 else. Denote by $\bm{p}=(p_{1},p_{2},\cdots,p_{n})^{T}$ the $n$-dimensional probability distribution. Let $\bm{P}^{'}=\bm{P}+\bm{p}\bm{d}^{T}$ and $\bm{P}^{''}=c\bm{P}^{'}+(1-c)\bm{p}\bm{e}^{T}$, where $c\in(0,1)$ is damping factor and $\bm{e}=(1,1,...,1)^{T}$.
 
\subsection{PageRank and Forward Push}
Let $\bm{p}=\frac{\bm{e}}{n}$. Denote by $\bm{\pi}$ the PageRank vector. According to\cite{Berkhin2005A}, $\bm{\pi}$ can be defined as below.
\begin{definition}\label{def1}
\begin{equation}\label{equa1}
  \bm{\pi}=\bm{P}^{''}\bm{\pi},\pi_{i}>0,\sum \limits_{i=1}^{n}\pi_{i}=1.
\end{equation}
\end{definition}

Based on random walk model, a random walk starts at random vertex, with probability $c$ walks according to $\bm{P}^{'}$, and with probability $1-c$ terminates, then $\bm{\pi}$ is the probability distribution of random walk terminating at each vertex. Note that, walking according to $\bm{P}^{'}$ means the walk needs to randomly choose an target vertex while arriving at dangling vertex but rather terminates.

Forward Push is the state-of-the-art PPR algorithm. As described in Algorithm \ref{forwardpush}, each vertex does the following two: (1)reserve $1-c$ proportion of mass it has received; (2)evenly push the remaining $c$ proportion to its target vertices. Since vertices doing these independently, Forward Push is easy to parallelize. In fact, we can interpret Forward Push based on random walk model as well, i.e., a random walk starts at random vertex, with probability $c$ walks according to $\bm{P}$, and with probability $1-c$ terminates. Note that, $\bm{P} \neq \bm{P}^{'}$ for graph including dangling vertices, and thus walking according to $\bm{P}$ means the walk terminates while arriving at dangling vertex. Forward Push can indeed obtain the correct PageRank vector if the graph is strongly connected. However, if there exist dangling vertices in the graph, forcible utilizing Forward Push in computing PageRank, we can either
\begin{enumerate}
	\item [(1)] terminate pushing the mass on dangling vertices, and thus obtain an incorrect PageRank which is smaller than the true value; 
	\item [(2)] continue evenly pushing masses on dangling vertices to every vertex, and thus generate too much pushing operations. 
\end{enumerate}

Since graphs abstracting from reality always contain plenty of dangling vertices, utilizing Forward Push directly for PageRank computation is costly. In fact, it is feasible to obtain the correct PageRank via Forward Push that terminates pushing the mass at dangling vertices. We will reveal it next.
\begin{algorithm}[htbp]
	\scriptsize
	\begin{algorithmic}[1]
		\Require{
			\\$G(V,E)$:The original graph;
			\\$c$:The damping factor;
			\\$\bm{p}$:The personalized vector;
			\\$\xi$:The tolerance of error.}
		\Ensure{\\$\bm{\pi}$:Personalized PageRank vector.}
		\State
		\State{Initially set $\overline{\pi}_{i}=0$ and push $v_{i}$ satisfying $p_{i}>0$ into queue $Q$.}
		\While{$\vert Q \vert > \xi$}
		\State{Select $v_{i} \in Q$;}
		\State{$\overline{\pi}_{i} += (1-c)p_{i}$;}
		\For{$v_{j} \in D(v_{i})$}\Comment{[$D(v_{i})$ are target vertices of $v_{i}$.]}
		\State{$p_{j} += \frac{c p_{i}}{deg(v_{i})}$;}
		\If{$p_{j} \geq \xi$}
		\State{Push $v_{j}$ into $Q$;}
		\EndIf
		\EndFor
		\State{$p_{i}=0$;}
		\State{Delete $v_{i}$ from $Q$;}
		\EndWhile
		\State{$\pi_{i}=\overline{\pi}_{i}$.}
	\end{algorithmic}
	\caption{\textbf{Forward Push}}
	\label{forwardpush}
\end{algorithm}

\subsection{PageRank value decomposition}
By expanding Formula (\ref{equa1}), we can have that
\begin{equation}\label{equa2}
	(\bm{I}-c\bm{P}^{'})\bm{\pi}=(1-c)\bm{p}.
\end{equation}
For convenience, assuming that $G(V,E)$ includes no dangling vertex, i.e., $\bm{P}=\bm{P^{'}}$. Since $\rho(c\bm{P})<1$, $\bm{I}-c\bm{P}$ is inverse and $(\bm{I}-c\bm{P})^{-1}=\sum\limits_{r=0}^{\infty}(c\bm{P})^{r}$, then we can have that
\begin{equation}\label{equa3}
	\bm{\pi}=(1-c)\sum \limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{p}.
\end{equation}
That $(1-c)\sum \limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{p}$ is just the algebraic form of Forward Push, and Formula (\ref{equa3}) reflects that PageRank of strongly connected graph can be obtained via Forward Push properly.

Let $\pi_{ij}(r)=(1-c)\bm{e_{i}^{T}}(c\bm{P})^{r}\bm{e_{j}}p_{j}$, then we can have that
\begin{center}
	$\pi_{ij}(r)=(1-c)c^{r}\sum\limits_{k_{r-1}=1}^{n} \cdots \sum\limits_{k_{1}=1}^{n}p_{ik_{r-1}}\cdots p_{k_{1}j}p_{j}$.
\end{center}
Let $k_{0}=j$ and $k_{r}=i$, then we can give proposition as below.
\begin{proposition}\label{pos1}
	$p_{k_{r}k_{r-1}}p_{k_{r-1}k_{r-2}}\cdots p_{k_{1}k_{0}}>0 \Leftrightarrow 
	v_{k_{0}} v_{k_{1}} \cdots v_{k_{r}}$ is a path of $G(V,E)$ from $v_{j}$ to $v_{i}$ with length $r$.
\end{proposition}
\begin{proof}
According to the definition of $\bm{P}$, we can have that
\begin{center}
$p_{k_{r}k_{r-1}}p_{k_{r-1}k_{r-2}}\cdots p_{k_{1}k_{0}}=\prod\limits_{s=0}^{r-1}\frac{1}{deg(v_{k_{s}})}I_{\{(v_{k_{s}},v_{k_{s+1}}) \in E\}}$.
\end{center}
Thus, 
\begin{center}
$
\begin{array}{ll}
  p_{k_{r}k_{r-1}}p_{k_{r-1}k_{r-2}}\cdots p_{k_{1}k_{0}}>0   &  \Leftrightarrow \\
  I_{\{(v_{k_{s}},v_{k_{s+1}}) \in E\}}=1,s=0,1,\cdots,r-1    &  \Leftrightarrow \\
  v_{k_{0}} v_{k_{1}} \cdots v_{k_{r}}\mbox{ is a path of }G(V,E)\mbox{ from }v_{j}\mbox{ to }v_{i}\mbox{ with length }r\mbox.
\end{array}
$
\end{center}
\end{proof}

Proposition \ref{pos1} shows that PageRank value is a description of path, it is a bridge connecting graph structure and PageRank, and by which we can interpret the result of PageRank value decomposition into the description of graph structure. 

Denote by $\mathcal{W}$ the set of the whole paths of $G(V,E)$. Define functional on path
\begin{center}
$\Phi:\mathcal{W} \longmapsto \mathbf{R^{1}}$, $\Phi(v_{k_{0}} v_{k_{1}} \cdots v_{k_{r}})=\prod\limits_{s=0}^{r-1}\frac{1}{deg(v_{k_{s}})}$,
\end{center}
then we can have that $\Phi(v_{k_{0}} v_{k_{1}}\cdots v_{k_{r}})=p_{k_{r}k_{r-1}}p_{k_{r-1}k_{r-2}} \cdots p_{k_{1}k_{0}}$. We call $\Phi(v_{k_{0}}v_{k_{1}} \cdots v_{k_{r}})$ the path coefficient, it represents the probability that a random walk staring from $v_{k_{0}}$, walks along $v_{k_{0}} v_{k_{1}}\cdots v_{k_{r}}$ and arrives $v_{k_{r}}$.

Denote by $w_{ij}(r)$ the set of paths from $v_{j}$ to $v_{i}$ with length $r$, then we can have that
\begin{center}
	$\bm{e_{i}}^{T}(\bm{P})^{r}\bm{e_{j}}=\sum \limits_{q \in w_{ij}(r)} \Phi(q)$,
\end{center}
and that
\begin{center}
	$\pi_{ij}(r)=(1-c)\bm{e_{i}^{T}}(c\bm{P})^{r}\bm{e_{j}}p_{j}=(1-c)c^{r}\sum \limits_{q \in w_{ij}(r)} \Phi(q) p_{j}$.
\end{center}

Considering series $\sum \limits_{r=0}^{n} \pi_{ij}(r)$, we can give proposition as below. 
\begin{proposition}\label{pos2}
	$\lim \limits_{n \to \infty}\sum \limits_{r=0}^{n} \pi_{ij}(r)$ exists. 
\end{proposition}
\begin{proof}
Since $\pi_{ij}(r) \geq 0$, that $\sum \limits_{r=0}^{n} \pi_{ij}(r)$ increases monotonically on $n$. Since $\sum \limits_{r=0}^{n} \pi_{ij}(r) \leq (1-c)\sum \limits_{r=0}^{n}c^{r}p_{j}<p_{j}$, that $\sum \limits_{r=0}^{n} \pi_{ij}(r)$ has upper bound. Thus $\lim \limits_{n \to \infty}\sum \limits_{r=0}^{n} \pi_{ij}(r)$ exists.
\end{proof}
Let $\pi_{ij}=\lim \limits_{n \to \infty}\sum \limits_{r=0}^{n}\pi_{ij}(r)$. Denote by $L(q)$ the length of $q$, and by $W_{ij}=\bigcup\limits_{r=0}^{\infty}w_{ij}(r)$ the set of the whole paths from $v_{j}$ to $v_{i}$, then we can have that 
\begin{center}
	$\bm{e_{i}}^{T}\sum \limits_{r=0}^{\infty}(\bm{P})^{r}\bm{e_{j}}=\sum \limits_{q \in W_{ij}}\Phi(q)$, 
\end{center}
and that 
\begin{center}
  $\pi_{ij}=(1-c)\bm{e_{i}^{T}}\sum \limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{e_{j}}p_{j}=(1-c)\sum \limits_{q \in W_{ij}} c^{L(q)}\Phi(q)p_{j}$.
\end{center}
In fact, that $(1-c)\bm{e_{i}^{T}}\sum \limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{e_{j}}p_{j}$ is just Forward Push and $\pi_{ij}$ is the PPR value of $v_{i}$.
 
Let $\bm{\Pi}=(\pi_{ij})_{n \times n}$, denote by $\bm{\Pi_{i*}}$ the $i_{th}$ row vector and by $\bm{\Pi_{*j}}$ the $j_{th}$ column vector, then we give proposition as below. 
\begin{proposition}\label{pos3}
	$p_{j}=\bm{e}^{T}\bm{\Pi}\bm{e_{j}}$, $\pi_{i}=\bm{e_{i}}^{T}\bm{\Pi}\bm{e}$. 
\end{proposition}
\begin{proof}
Firstly, 
	\begin{center}
		$
		\begin{array}{ll}
			\bm{e^{T}\Pi e_{j}} 
			& =(1-c)\sum\limits_{i=1}^{n}\bm{e_{i}^{T}}\sum\limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{e_{j}}p_{j} \\
			& =(1-c)\bm{e^{T}}\sum\limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{e_{j}}p_{j} \\
			& =(1-c)\sum\limits_{r=0}^{\infty}c^{r}p_{j} \\
			& =p_{j}.
		\end{array}
		$
	\end{center}
Then, 
	\begin{center}
		$
		\begin{array}{ll}
			\bm{e_{i}^{T}\Pi e}   
			&  =(1-c)\bm{e_{i}^{T}}\sum\limits_{j=1}^{n}\sum  \limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{e_{j}}p_{j}\\
			& =(1-c)\bm{e_{i}^{T}}\sum\limits_{r=0}^{\infty}(c\bm{P})^{r}(\sum\limits_{j=1}^{n}\bm{e_{j}}p_{j}) \\
			& =(1-c)\bm{e_{i}^{T}}\sum\limits_{r=0}^{\infty}(c\bm{P})^{r}\bm{p} \\
			& =\pi_{i}.
		\end{array}
		$
	\end{center}
\end{proof}

Proposition \ref{pos3} shows that PageRank vector can be obtained from PPR vector, and thus computing PageRank via PPR algorithm such as Forward Push is feasible. Note that, we assume $G(V,E)$ includes no dangling vertices. In fact, the conclusion above are still correct even there exist dangling vertices in the graph.

By expanding \eqref{equa2}, we can have that
\begin{center}
	$(\bm{I}-c\bm{P})\bm{\pi}=(c\bm{d^{T}\pi}+1-c)\bm{p}$.
\end{center}
Since $\bm{I}-c\bm{P}$ is inverse, we can have that
\begin{center}
	$\bm{\pi}=(c\bm{d^{T}\pi}+1-c)(\bm{I}-c\bm{P})^{-1}\bm{p}$.
\end{center}
Let $\gamma=c\bm{d^{T}\pi}+1-c$, since $1=\bm{e^{T}\pi}=\gamma \bm{e^{T}}(\bm{I}-c\bm{P})^{-1}\bm{p}$, we can have that $\gamma=\frac{1}{\bm{e^{T}}(\bm{I}-c\bm{P})^{-1}\bm{p}}$. According to $\pi_{i}=\gamma \bm{e_{i}^{T}}(\bm{I}-c\bm{P})^{-1}\bm{p}$, we can have that 
\begin{equation}\label{equa4}
	\pi_{i}=\frac{\sum\limits_{j=1}^{n}\pi_{ij}}{\sum\limits_{i=1}^{n}\sum\limits_{j=1}^{n}\pi_{ij}}=\frac{\bm{e_{i}^{T}}(\bm{I}-c\bm{P})^{-1}\bm{p}}{\bm{e^{T}}(\bm{I}-c\bm{P})^{-1}\bm{p}}.
\end{equation}



\section{Algorithm and convergence analysis}\label{sec3}
\subsection{IFPB}
\begin{algorithm}
\scriptsize
\begin{algorithmic}[1]
  \Require{\\$K$:The number of threads;
	       \\$\xi$:The lower bound of mass.}
  \Ensure{\\$\bm{\pi}$:PageRank vector.}
  \State
  \State{Each vertex $v_{i}$ maintains a data structure $\langle \overline{\pi}_{i},h_{i} \rangle$ and set sets $\overline{\pi}_{i}=0$, $h_{i}=1$ initially. Assign the whole vertices to $K$ threads, denote by $S_{j}$ the set of vertices belonging to thread $j$.}
  \State{Invoke $K$ Calculations and Management;}\Comment{[The $K$ calculation threads and the management thread do in parallel]}
  \State{Calculate $\pi$ following $\pi_{i}=\frac{\overline{\pi}_{i}}{\sum\limits_{i=1}^{n}\overline{\pi}_{i}}$ while the Management terminates.}
  \State
  \Function{Calculation}{$j$}
  \For{$v_{i} \in S_{j}$}
    \If{$h_{i}>\xi$}
      \State{$\overline{\pi}_{i}=\overline{\pi}_{i}+(1-c)h_{i}$;}
      \For{$u \in D(v_{i})$}\Comment{[$D(v_{i})$ is the set of target vertices of $v_{i}$ according to $P^{'}$]}
         \State{$h_{u}=h_{u}+\frac{ch_{i}}{deg(v_{i})}$;}
      \EndFor
      \State{$h_{i}=0;$}
    \EndIf
  \EndFor
\EndFunction
\State
\Function{Management}{}
  \While{There exist vertex satisfying $h_{i}>\xi$}
  \EndWhile
  \State{Terminate all the $K$ Calculations.}
\EndFunction
\end{algorithmic}
\caption{IFPB}
\label{IFPB}
\end{algorithm}

\subsection{IFP1}
According to Section2, PageRank is a proportion, thus the proportion each vertex reserving has no effect on the consequence. However, processing vertices without out-links is unnecessary if reserving all the mass. motivated by this, we propose IFP1 as described in Algorithm \ref{IFP1}. 
\begin{algorithm}
\scriptsize
\begin{algorithmic}[1]
  \Require{\\$K$:The number of threads;
		   \\$\xi$:The lower bound of mass.}
  \Ensure{\\$\bm{\pi}$:PageRank vector.}
  \State
  \State{Each vertex $v_{i}$ maintains a data structure $\langle \overline{\pi}_{i},h_{i} \rangle$ and set sets $\overline{\pi}_{i}=0$, $h_{i}=1$ initially. Assign the vertices with out-links to $K$ threads, denote by $S_{j}$ the set of vertices belonging to thread $j$.}
  \State{Invoke $K$ Calculations and Management;}\Comment{[The $K$ calculation threads and the management thread do in parallel]}
  \State{Calculate $\pi$ following $\pi_{i}=\frac{\overline{\pi}_{i}}{\sum\limits_{i=1}^{n}\overline{\pi}_{i}}$ while the Management terminates.}
  \State
  \Function{Calculation}{$j$}
  \For{$v_{i} \in S_{j}$}
    \If{$h_{i}>\xi$}
	\State{$\overline{\pi}_{i}=\overline{\pi}_{i}+h_{i}$;}
	\For{$u \in D(v_{i})$}\Comment{[$D(v_{i})$ is the set of target vertices of $v_{i}$ according to $P^{'}$]}
	  \State{$h_{u}=h_{u}+\frac{ch_{i}}{deg(v_{i})}$;}
	\EndFor
	\State{$h_{i}=0;$}
  \EndIf
  \EndFor
  \EndFunction
  \State
  \Function{Management}{}
  \While{There exist vertex satisfying $h_{i}>\xi$}
  \EndWhile
  \State{Terminate all the $K$ Calculations.}
\EndFunction
\end{algorithmic}
\caption{IFP1}
\label{IFP1}
\end{algorithm}
\subsection{Convergence Analysis}
\subsection{IFP2}

\section{Experiment}\label{sec5}
\subsection{Experiment Setting}

\begin{table}[htbp]
\small
\centering
\begin{tabular}{l l l l l l l l}
	\toprule
	Data Sets            &$n$         &$ni$       &$nu$     &$nd$    &$m$        &$md$      &$deg$          \\
	\midrule
	web-Stanford         &281903      &0          &20315    &172     &2312497    &410       &8.21           \\
	Stanford-Berkeley    &683446      &0          &4735     &68062   &7583376    &994368    &11.1          \\
	web-Google           &916428      &40715      &161168   &136259  &5105039    &325725    &5.57           \\
	in-2004              &1382908     &38         &48       &282268  &16917053   &1006484   &12.23          \\
	soc-LiveJournal1     &4847571     &0          &358331   &539119  &68993773   &2092984   &14.23          \\
	uk-200               &18520343    &36226      &81606    &2724747 &298113762  &16029357  &16.1           \\
	\bottomrule
\end{tabular}
\caption{Data Sets}
\label{table1}
\end{table}	




\subsection{Convergence}
The relationship between $RES$, $T$ and $\xi$ on four data sets is shown in Figure \ref{fig1}.
\begin{enumerate}
	\item[(1)] The blue lines show that $RES$ is positively related with $\xi$ and exhibits an obvious linear relationship, which is in consistent with Formula (18).
	\item[(2)] The red lines show that $T$ is negatively related with $\xi$ and exhibits an exponential relationship, which is in consistent with Formula (14).
	\item[(3)]	 The blue lines show that ITA's accuracy seems have boundary. We suppose that it is not a theoretical shortcoming but caused by data type's insufficiency on precision. Since the number of significant digit of C++ double type is 15, $h_{i}$ which is less than  $10^{-15}$ can not change any $\overline{\pi}_{i}$, thus $RES$ stays when $\xi<10^{-15}$.
\end{enumerate}

\begin{figure}[htbp]
	\centering
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/web-Stanford.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/Stanford-Berkeley.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/web-Google.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/in-2004.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/soc-LiveJournal1.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/res/uk-2002.jpg}
	\caption{$\xi$ Versus $RES$ and $T$}
	\label{fig1}
\end{figure}


\subsection{Comparison with other algorithms}
We compare ITA with the single-threaded power method(SPI) \cite{brin2012reprint,page1999pagerank} and the multi-threaded power method(MPI)\cite{duong2012parallel}. The relationship between $RES$ and $T$ is shown in Figure \ref{fig2}. The relationship between $ERR$ and $T$ is shown in Figures \ref{fig3}. Table \ref{table2} shows $T$ when $ERR < 0.001$.
\begin{enumerate}
	\item[(1)] The blue lines and green lines in Figure 2 and Figure 3 show that MPI is faster than SPI at any accuracy although they have the same convergence rate. MPI processes matrix-vector multiplication in parallel and utilizes CPU more sufficiently. For example, on Stanford-Berkeley the CPU utilization is 30\%-40\% for SPI, while 60\% for MPI.
	\item[(2)] The blue lines and red lines in Figure 2 and Figure 3 show that ITA is faster than SPI at any accuracy. Table 4 shows that ITA is 1.5-4 times faster than SPI when $ERR<0.001$. This result is guaranteed by ITA's higher convergence rate and parallelism.
	\item[(3)] Theoretically, ITA should be faster than MPI at any accuracy, but the green lines and red lines in Figure 2 and Figure 3 show the contrary results on Stanford-Berkeley and in-2004. Next, we will study that how different number of threads affect ITA and MPI.
\end{enumerate}

\begin{figure}[htbp]
	\centering
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/web-Stanford.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/Stanford-Berkeley.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/web-Google.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/in-2004.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/soc-LiveJournal1.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/err/uk-2002.jpg}
	\caption{$T$ Versus $ERR$}
	\label{fig2}
\end{figure}

\begin{table}[htbp]
	\centering
	\begin{tabular}{l l l l l l}
		\toprule
		Data sets              &SPI            &MPI           &IFPB           &IFP1        &IFP2    \\
		\midrule
		web-Stanford           &14.445         &0.969         &0.357         &0.376       &0.355    \\
		Stanford-Berkeley      &27.525         &1.824         &1.218         &1.354       &1.151    \\
		web-Google             &32.182         &1.994         &0.966         &0.9         &0.771    \\
		in-2004                &64.665         &5.107         &2.056         &1.898       &1.797    \\
		soc-LiveJournal1       &423.183        &21.9          &14.465        &14.890      &13.374   \\
		uk-2002                &1108.711       &87.498        &30.057        &27.745      &27.926   \\
		\bottomrule
	\end{tabular}
	\caption{The time consumption when $ERR<0.001$}
	\label{table2}
\end{table}



\subsection{Performance under different number of threads}
Taking Stanford-Berkeley for example, we compare MPI with ITA on $T$ and CPU utilization at different thread number, where MPI takes the $200_{th}$ iteration and ITA takes $\xi=10^{-14}$. Figure \ref{fig3} shows the relationships between $T$, CPU utilization and thread number $K$.
\begin{enumerate}
	\item[(1)] The blue solid line shows that MPI's CPU utilization increases but not above 70\% with thread number's increasing. The red solid line shows that MPI's CPU time consumption decreases but not under 10 seconds with thread number's increasing. Only $P\pi(k)$ can parallel in MPI, thus both CPU utilization and CPU time consumption have limits to which the result are close.
	\item[(2)] The blue dotted line shows that ITA's CPU utilization increases with thread number's increasing, but the CPU has been exhausted with 8 calculation threads. The red dotted line shows that ITA's CPU time consumption decreases with thread number's increasing when there are less than 8 threads. Since the lack of computing resource, the result fails to demonstrate ITA's real performance.
\end{enumerate}
\begin{figure}[htbp]
	\centering
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/web-Stanford.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/Stanford-Berkeley.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/web-Google.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/in-2004.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/soc-LiveJournal1.jpg}
	\includegraphics[width=0.32\textwidth,height=0.21\textheight]{figure/thread/uk-2002.jpg}
	\caption{$T$ Versus $ERR$ Under thread number $4$,$8$,$16$,$32$,$64$}
	\label{fig3}
\end{figure}

\begin{table}[htbp]
\centering
\begin{tabular}{l l l l l l}
	\toprule
	Data Sets                     &4            &8           &16             &32            &38        \\
	\midrule
	web-Stanford                  &1.898        &1.051       &0.592          &0.422         &0.355      \\
	Stanford-Berkeley             &4.774        &2.948       &1.734          &1.267         &1.151      \\
	web-Google                    &4.625        &2.473       &1.315          &0.867         &0.771      \\
	in-2004                       &7.412        &4.481       &2.737          &2.044         &1.797      \\
	soc-LiveJournal1              &78.017       &43.036      &24.113         &15.524        &13.374     \\
	uk-2002                       &116.032      &67.071      &40.876         &31.53         &27.926     \\
	\bottomrule
\end{tabular}
\caption{The time consumption when $ERR<0.001$}
\label{table4}
\end{table}





\section{Conclusion}\label{sec6}
In this paper, we propose a parallel PageRank algorithm called ITA which can take advantage of the special vertices
such as dangling vertices, the unreferenced vertices and weak unreferenced vertices.
Both theoretical analysis and experimental results show that ITA performs better on networks
with a large portion of special vertices.
However, there are still some limitation on ITA. For example,
ITA does not show higher efficiency on undirected graph;
the accuracy of ITA is limited by the data type;
and atomic addition implemented by mutex costs too much clock ticks.
Therefore, there are still room for improving ITA in the future.
Having obtained the most fine-grained decomposition of PageRank,
we can continue discussing PageRank on dynamic graph.

\bibliographystyle{elsarticle-num} 
\bibliography{ref}


\end{document}
\endinput

